PRAGTHOS:Practical Game Theoretically Secure Proof-of-Work Blockchain

Security analysis of blockchain technology is an active domain of research. There has been both cryptographic and game-theoretic security analysis of Proof-of-Work (PoW) blockchains. Prominent work includes the cryptographic security analysis under the Universal Composable framework and Game-theoretic security analysis using Rational Protocol Design. These security analysis models rely on stricter assumptions that might not hold. In this paper, we analyze the security of PoW blockchain protocols. We first show how assumptions made by previous models need not be valid in reality, which attackers can exploit to launch attacks that these models fail to capture. These include Difficulty Alternating Attack, under which forking is possible for an adversary with less than 0.5 mining power, Quick-Fork Attack, a general bound on selfish mining attack and transaction withholding attack. Following this, we argue why previous models for security analysis fail to capture these attacks and propose a more practical framework for security analysis pRPD. We then propose a framework to build PoW blockchains PRAGTHOS, which is secure from the attacks mentioned above. Finally, we argue that PoW blockchains complying with the PRAGTHOS framework are secure against a computationally bounded adversary under certain conditions on the reward scheme.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

